Python Implementation of the Dynamic Distributed Dimensional Data Model

Python has become a standard scientific computing language with fast-growing support of machine learning and data analysis modules, as well as an increasing usage of big data. The Dynamic Distributed Dimensional Data Model (D4M) offers a highly composable, unified data model with strong performance built to handle big data fast and efficiently. In this work we present an implementation of D4M in Python. $D4M.py$ implements all foundational functionality of D4M and includes Accumulo and SQL database support via Graphulo. We describe the mathematical background and motivation, an explanation of the approaches made for its fundamental functions and building blocks, and performance results which compare $D4M.py$'s performance to D4M-MATLAB and D4M.jl.

==> Benchmarking_Data.txt <==
# Assoc Constructor (Numerical)

py_time =  [0.0007723093032836914, 0.0013885736465454102, 0.0023840904235839845, 0.004647278785705566, 0.00902869701385498, 0.018083477020263673, 0.039893388748168945, 0.07975044250488281, 0.15854740142822266, 0.3498016357421875, 0.7262566804885864, 1.4943026304244995, 3.142058086395264, 6.65642294883728]
py_gbytes =  [2.7260000000000002e-06, 5.566e-06, 1.1128999999999998e-05, 2.2357e-05, 4.4849000000000004e-05, 8.981500000000002e-05, 0.00017963900000000002, 0.0003594459999999999, 0.0007190749999999999, 0.001437733, 0.0028757509999999997, 0.005751778, 0.011502308000000001, 0.023006137000000003]
py_gflops =  [0.015047171118916156, 0.017214767229548397, 0.02131762511152443, 0.021583245797734126, 0.022332544834383416, 0.02273032990465574, 0.020481966806087278, 0.020629623032985094, 0.02066696372758761, 0.01872849430116006, 0.01806756865948779, 0.017529393156850506, 0.01668328080151289, 0.015762443893138765]

matlab_time = [0.014782,0.000772,0.001948,0.003432,0.006259,0.011625,0.022478,0.043905,0.093848,0.200608,0.364186,0.747054,1.521094,3.197775]
matlab_gbytes = [0.000003,0.000007,0.000014,0.000031,0.000063,0.000129,0.000275,0.000569,0.001156,0.002429,0.005035,0.010249,0.021160,0.044087]
matlab_gflops = [0.012699,0.029988,0.026072,0.029191,0.032248,0.035395,0.036348,0.037453,0.035007,0.032681,0.036024,0.035058,0.034466,0.032807]

julia_time = [0.23667935740000004,0.0009086384999999999,0.0018506138,0.0037160456,0.0076930001000000015,0.015835478899999998,0.0339594979,0.0754616603,0.20195546700000003,0.3648256774,1.0691905979,2.3518453816,4.2747732246000005,8.5365356437]
julia_gbytes = [2.5066e-6,5.0650000000000015e-6,1.0179000000000002e-5,2.0416599999999997e-5,4.08968e-5,8.185620000000001e-5,0.00016377539999999998,0.00032761619999999993,0.0006552973999999999,0.0013106533999999999,0.0026213752000000005,0.0052428114,0.0104857014,0.0209714588]
julia_gflops = [0.019573651203424306,0.026617020452085256,0.027136635350612365,0.027621646418878272,0.026788835585379246,0.026275234722957407,0.02453499401257164,0.02215291439172697,0.017941419701514964,0.018355511925979763,0.012570887944202783,0.011551100101016207,0.0130031920810862,0.012607558856410992]

# Assoc Constructor (String)

py_time =  [0.0011450290679931641, 0.0017572402954101562, 0.002970242500305176, 0.006193089485168457, 0.01223452091217041, 0.024648714065551757, 0.05127098560333252, 0.10348782539367676, 0.2186654329299927, 0.46215062141418456, 0.9760928630828858, 1.9651084899902345, 4.1700129270553585, 8.614833807945251]
py_gbytes =  [2.735e-06, 5.572e-06, 1.1168e-05, 2.2422999999999995e-05, 4.496600000000001e-05, 9.0034e-05, 0.000180122, 0.000360376, 0.000720839, 0.001441708, 0.002883494, 0.005767081, 0.011534228000000002, 0.023068591]
py_gflops =  [0.00021300459349664642, 0.000289058518239823, 0.00033488690420704166, 0.00032586596254539267, 0.0003324870307482595, 0.00033131049335170516, 0.0003189511483993308, 0.0003164684611955363, 0.0002996607882435265, 0.0002837075164679753, 0.0002685972335535761, 0.00026683807320156274, 0.00025148446463240775, 0.0002434397982812054]

matlab_time = [0.006483,0.001443,0.002865,0.004982,0.008854,0.016352,0.032003,0.060085,0.116649,0.232104,0.500778,1.048077,2.127852,5.128153]
matlab_gbytes = [0.000003,0.000007,0.000014,0.000031,0.000064,0.000130,0.000277,0.000572,0.001162,0.002444,0.005065,0.010308,0.021291,0.044360]
matlab_gflops = [0.000189,0.000341,0.000346,0.000404,0.000459,0.000499,0.000511,0.000545,0.000562,0.000565,0.000524,0.000501,0.000493,0.000421]

julia_time = [0.0002551713,0.0005158057000000001,0.0011921827999999998,0.0024254718,0.0058401288,0.0107409184,0.0239828362,0.04898443279999999,0.10877414460000001,0.23399863129999998,0.5859834731,1.2671148909,2.9136816150000002,7.0388088912]
julia_gbytes = [2.506e-6,5.08e-6,1.0176000000000002e-5,2.041e-5,4.0900000000000005e-5,8.186800000000001e-5,0.000163772,0.000327632,0.000655322,0.0013106639999999998,0.00262138,0.005242822,0.010485687999999998,0.020971465999999998]
julia_gflops = [0.0008990330554258427,0.0009562508015838582,0.0008322672221637518,0.0008299567130841935,0.0007724483793732481,0.0007777023742166208,0.0006881328317278613,0.0006687184593097276,0.0006024638217866729,0.0005601499447161729,0.0004506495778702184,0.00041398689461912485,0.0003599564694173889,0.0002979562706707236]


# Assoc Addition (Numerical)

py_time =  [0.0009681940078735352, 0.0010679006576538087, 0.0012894392013549805, 0.0017153501510620117, 0.002653670310974121, 0.004304313659667968, 0.00775759220123291, 0.014719486236572266, 0.028852033615112304, 0.05916361808776856, 0.12212874889373779, 0.2514636754989624, 0.5278171539306641, 1.1214083194732667]
py_gbytes =  [2.8439999999999994e-06, 5.916000000000001e-06, 1.2052e-05, 2.4316e-05, 4.8867999999999994e-05, 9.8064e-05, 0.00019635399999999998, 0.00039298800000000004, 0.0007862040000000002, 0.0015726440000000002, 0.00314548, 0.00629119, 0.012582647999999998, 0.025165535999999995]
py_gflops =  [0.0009267224592018312, 0.0018223210825856022, 0.003077341735995883, 0.004689443930102011, 0.0061575509507903, 0.007587807983155564, 0.008430876866483214, 0.008900812467341184, 0.009081527375442315, 0.00886097125081203, 0.008585797519287728, 0.008339966372237221, 0.007946604217339488, 0.0074804717482698044]

matlab_time = [0.005340,0.000309,0.000383,0.000539,0.001041,0.004064,0.003992,0.008724,0.016850,0.037194,0.080494,0.176563,0.386684,0.882207]
matlab_gbytes = [0.000004,0.000009,0.000020,0.000045,0.000094,0.000193,0.000422,0.000881,0.001798,0.003838,0.008032,0.016421,0.034192,0.071939]
matlab_gflops = [0.001741,0.006331,0.010380,0.014934,0.015658,0.012582,0.016521,0.015056,0.015611,0.014116,0.013088,0.011955,0.010956,0.009509]

julia_time = [0.24073418580000006,0.00013069179999999997,0.00028884280000000004,0.0006267925,0.0006807728,0.0018162968999999997,0.0020804012,0.0038440586000000007,0.0089312035,0.017207307800000002,0.05976191219999999,0.14661847649999998,0.4437728561,0.9837435703]
julia_gbytes = [2.8439999999999994e-6,5.916000000000001e-6,1.2052e-5,2.4316e-5,4.8867999999999994e-5,9.8064e-5,0.00019635399999999998,0.00039298800000000004,0.0007862040000000002,0.0015726440000000002,0.00314548,0.00629119,0.012582647999999998,0.025165535999999995]
julia_gflops = [0.01365382677305658,0.016439690103687885,0.014327227461088669,0.013238820664352419,0.026161100937377484,0.025245239178646982,0.03304888501300885,0.03573511945138961,0.030560676699295804,0.03079856828696582,0.021114823700120744,0.015073586167113098,0.009467972297624623,0.00853559696013807]

# Assoc Multiplication (Numerical)

py_time =  [0.001439952850341797, 0.0016264200210571289, 0.0023247241973876954, 0.002965831756591797, 0.004215860366821289, 0.007922005653381348, 0.014721560478210449, 0.027871584892272948, 0.06152002811431885, 0.13191862106323243, 0.2834120512008667, 0.6290411233901978, 1.431437611579895, 3.4198086261749268]
py_gbytes =  [3.6699999999999996e-06, 9.020000000000002e-06, 2.0479999999999997e-05, 4.447799999999999e-05, 9.329400000000002e-05, 0.000191786, 0.00038766000000000007, 0.0007808320000000001, 0.0015679060000000004, 0.003142062, 0.006284334000000001, 0.012573944, 0.025168192, 0.050331535999999996]
py_gflops =  [0.002282699633089675, 0.004468846367149988, 0.006782919334708079, 0.011276403515267005, 0.015499647827852741, 0.017142563079339285, 0.018143418005536826, 0.018921549846614386, 0.01706529997270733, 0.015935236964692574, 0.014805121952988411, 0.013355234933311491, 0.011743570185892258, 0.009819737310799367]

matlab_time = [0.014667, 0.0005115, 0.0007283, 0.0011355, 0.0023256, 0.0053991, 0.010445, 0.016918, 0.025418, 0.043985, 0.084123, 0.18882, 0.42824]
matlab_gbytes = [6.417e-06, 1.8115e-05, 4.6865e-05, 0.0001166, 0.00026192, 0.00056005, 0.0012751, 0.0027159, 0.0055996, 0.012194, 0.0258, 0.053055, 0.11163]
matlab_gflops = [0.0044873, 0.014176, 0.02096, 0.027745, 0.027662, 0.024316, 0.024983, 0.030902, 0.041329, 0.047721, 0.049838, 0.044419, 0.039198]

julia_time = [0.1359479948,0.0001606151,0.0003366142,0.0007408257,0.0009278724000000001,0.0022853859999999995,0.005594346599999999,0.008755282900000001,0.024589358100000003,0.049279759900000004,0.2066635803,0.3576745388999999,0.6081067086999999,1.4455837646999998]
julia_gbytes = [3.6699999999999996e-6,9.020000000000002e-6,2.0479999999999997e-5,4.447799999999999e-5,9.329400000000002e-5,0.000191786,0.00038766000000000007,0.0007808320000000001,0.0015679060000000004,0.003142062,0.006284334000000001,0.012573944,0.025168192,0.050331535999999996]
julia_gflops = [0.042819560444383536,0.05058796268685477,0.048527184651177946,0.0441321247040853,0.07047062729900996,0.06149574573278923,0.04978500404757973,0.05981395042050872,0.04266855180973204,0.0425997190318325,0.021267465075321575,0.023858635437945103,0.027756356064260385,0.023282226256194947]

# Assoc Hadamard (Numerical)

py_time =  [0.005817699432373047, 0.0026134490966796876, 0.0030176639556884766, 0.0037392616271972657, 0.005261135101318359, 0.008365821838378907, 0.01493527889251709, 0.028434348106384278, 0.057268285751342775, 0.118756103515625, 0.25539891719818114, 0.561008358001709, 1.2490127325057983, 2.7684296369552612]
py_gbytes =  [2.148e-06, 4.222e-06, 8.3e-06, 1.6496000000000003e-05, 3.291600000000001e-05, 6.566799999999998e-05, 0.000131192, 0.00026226399999999995, 0.000524384, 0.00104869, 0.0020972720000000003, 0.004194454, 0.008388744000000002, 0.016777380000000005]
py_gflops =  [3.739798273333011e-05, 4.821506054324478e-05, 3.5793335340994e-05, 2.9953252443200762e-05, 2.8131210411320758e-05, 1.5778536934053348e-05, 8.034846008902083e-06, 4.220616501657994e-06, 1.676378215137582e-06, 9.600863560414756e-07, 4.699682117680999e-07, 2.6757317910423344e-07, 1.0890097922032613e-07, 5.924182653642406e-08]

matlab_time = [0.0099283, 0.0042137, 0.0075428, 0.015512, 0.035318, 0.079648, 0.21555, 0.64909, 2.1371]
matlab_gbytes = [2.31e-06, 4.452e-06, 8.532e-06, 1.679e-05, 3.333e-05, 6.6052e-05, 0.00013161, 0.00026271, 0.00052476]
matlab_gflops = [3.0271e-05, 3.0823e-05, 1.4323e-05, 7.2275e-06, 4.24e-06, 1.6637e-06, 5.5703e-07, 1.8506e-07, 4.4932e-08]

julia_time = [0.21715494729999998,0.0038839880000000005,0.014673930999999998,0.0807577822,0.223480604,0.8866432136,3.5171436972000003,13.9357872978,55.43383701180001,187.12152405300003,725.4261404165]
julia_gbytes = [2.148e-6,4.222e-6,8.3e-6,1.6496000000000003e-5,3.291600000000001e-5,6.566799999999998e-5,0.000131192,0.00026226399999999995,0.000524384,0.00104869,0.0020972720000000003]
julia_gflops = [0.00010120780333511251,3.401271568060562e-5,8.180230458686026e-6,1.6937613542258238e-6,6.891667220027813e-7,1.4888379847080485e-7,3.46883311197532e-8,8.611080987180427e-9,1.7318678943651889e-9,6.183105670735936e-10,1.6688246619343873e-10]

# Assoc CatKeyMul

py_time =  [0.012277173995971679, 0.03154466152191162, 0.07583601474761963, 0.1740847110748291, 0.3717299699783325, 0.8087530136108398, 1.6700322389602662, 3.4319507598876955, 6.8189095735549925, 14.250666236877441, 29.419342589378356, 58.62924802303314, 0.0, 0.0]
py_gbytes =  [3.6699999999999996e-06, 9.020000000000002e-06, 2.0479999999999997e-05, 4.447799999999999e-05, 9.329400000000002e-05, 0.000191786, 0.00038766000000000007, 0.0007808320000000001, 0.0015679060000000004, 0.003142062, 0.006284334000000001, 0.012573944, 0.0, 0.0]
py_gflops =  [0.00013215394567149771, 0.0001561318899407395, 0.00016208377643735933, 0.00016170137191658728, 0.00016288260058549973, 0.0001564755001667351, 0.00015383181561849304, 0.00015124571565371413, 0.0001530786671134604, 0.00014692552853578432, 0.00014235424950511495, 0.0001429414807379309, 0.0, 0.0]

matlab_time = [0.050095,0.006129,0.009350,0.011819,0.021405,0.041406,0.088873,0.174974,0.328729,0.774776]
matlab_gbytes = [0.000006,0.000018,0.000047,0.000117,0.000262,0.000560,0.001275,0.002716,0.005600,0.012194]
matlab_gflops = [0.053436,0.353922,0.922776,2.371840,3.727471,5.299044,6.785562,9.787650,17.470612,26.023312]

# Assoc CatValMul

py_time =  [0.023024892807006835, 0.05766260623931885, 0.13240747451782225, 0.2953514814376831, 0.6270625114440918, 1.2333706140518188, 2.556980752944946, 5.221727299690246, 10.537919569015504, 21.595314955711366]
py_gbytes =  [3.6699999999999996e-06, 9.020000000000002e-06, 2.0479999999999997e-05, 4.447799999999999e-05, 9.329400000000002e-05, 0.000191786, 0.00038766000000000007, 0.0007808320000000001, 0.0015679060000000004, 0.003142062]
py_gflops =  [7.052225319320361e-05, 8.544122121656164e-05, 9.303102480453772e-05, 9.572726280657003e-05, 9.663607115691187e-05, 0.0001023804916441566, 0.00010035140034143301, 9.933422131692957e-05, 9.903507608311235e-05, 9.694334342189414e-05]

matlab_time = [0.013366,0.000535,0.000848,0.001335,0.002499,0.005536,0.010574,0.015766,0.027466,0.050762]
matlab_gbytes = [0.000006,0.000018,0.000047,0.000117,0.000262,0.000560,0.001275,0.002716,0.005600,0.012194]
matlab_gflops = [0.003426,0.013560,0.018575,0.023592,0.025703,0.023801,0.024671,0.033159,0.038200,0.041349]

